Russian propaganda on social media during the 2022 invasion of Ukraine

The Russian invasion of Ukraine in February 2022 was accompanied by practices of information warfare, yet existing evidence is largely anecdotal while large-scale empirical evidence is lacking. Here, we analyze the spread of pro-Russian support on social media. For this, we collected N = 349,455 messages from Twitter with pro-Russian support. Our findings suggest that pro-Russian messages received ~251,000 retweets and thereby reached around 14.4 million users. We further provide evidence that bots played a disproportionate role in the dissemination of pro-Russian messages and amplified its proliferation in early-stage diffusion. Countries that abstained from voting on the United Nations Resolution ES-11/1 such as India, South Africa, and Pakistan showed pronounced activity of bots. Overall, 20.28% of the spreaders are classified as bots, most of which were created at the beginning of the invasion. Together, our findings suggest the presence of a large-scale Russian propaganda campaign on social media and highlight the new threats to society that originate from it. Our results also suggest that curbing bots may be an effective strategy to mitigate such campaigns.

==> figures/output.txt <==
\begin{tabular}{lll}
\hline
 NBC News                       & News updates from around the 🌎, all day, every day.                                                                                                             & True   \\
\hline
 The Hill                       & The Hill is the premier source for policy and political news. Follow for tweets on what's happening in Washington, breaking news and retweets of our reporters.  & True   \\
 Misha Collins                  & Actor, baker, candlestick maker        
Cell: (323)405-9939
he/him                                                                                                                                                                  & True   \\
 Firstpost                      & Incisive opinions, in-depth analysis and views that matter.                                                                                                      & True   \\
 Robert ALAI                    & I am for humanity in whatever we do. We must rethink Nairobi and make it humane. 

Email: me@robertalai.com                                                                                                                                                                  & True   \\
 The Times and The Sunday Times & The best of our journalism.
Subscribe: https://t.co/x8014SXrqQ
Speak to our customer service team: https://t.co/zJV5jA9nyT
Join our Telegram: https://t.co/I28olHS6lP                                                                                                                                                                  & True   \\
 John Cusack                    & Apocalyptic shit disturber and elephant trainer                                                                                                                  & True   \\
 Gharidah Farooqi               & I AM \textasciitilde{} Steel Magnolia. Millennial. Feminist. Activist. Journalist since 2003. Program 'G For Gharidah' on News One - Monday to Thursday. Tweets only personal.   & True   \\
 Business Insider Tech          & What you want to know about tech. A section of @thisisinsider. Follow us on Facebook, Instagram, and YouTube. Visit our homepage for the day's top stories.      & True   \\
 Donald B Kipkorir              & KTK Advocates: Corporate Law \& Commercial Practice , IFLR1000 Recognized Law Firm, Member Of https://t.co/OYIejTcFud  .. Roman Catholic, Monarchist, Strong Rule & True   \\
\hline
\end{tabular}
